A unified explanation for the supernova rate-galaxy mass dependency based on supernovae discovered in Sloan galaxy spectra

Using a method to discover and classify supernovae (SNe) in galaxy spectra, we detect 91 Type Ia SNe (SNe Ia) and 16 Type II SNe (SNe II) among 740,000 galaxies of all types and 215,000 star-forming galaxies without active galactic nuclei, respectively, in Data Release 9 of the Sloan Digital Sky Survey. Of these SNe, 15 SNe Ia and 8 SNe II are new discoveries reported here for the first time. We use our SN samples to measure SN rates per unit mass as a function of galaxy stellar mass, star-formation rate (SFR), and specific SFR (sSFR), as derived by the MPA-JHU Galspec pipeline. We show that correlations between SN Ia and SN II rates per unit mass and galaxy stellar mass, SFR, and sSFR can be explained by a combination of the respective SN delay-time distributions (the distributions of times that elapse between the formation of a stellar population and all ensuing SNe), the ages of the surveyed galaxies, the redshifts at which they are observed, and their star-formation histories. This model was first suggested by Kistler et al. for the SN Ia rate-mass correlation, but is expanded here to SNe II and to correlations with galaxy SFR and sSFR. Finally, we measure a volumetric SN II rate at redshift 0.075 of $R_{\rm II,V} = 0.621^{+0.197}_{-0.154}({\rm stat})^{+0.024}_{-0.063}({\rm sys}) \times 10^{-4}$ yr$^{-1}$ Mpc$^{-3}$. Assuming that SNe IIP and IIL account for 60 per cent of all core-collapse (CC) SNe, the CC SN rate is $R_{\rm CC,V} = 1.04^{+0.33}_{-0.26}({\rm stat})^{+0.04}_{-0.11}({\rm sys}) \times 10^{-4}$ yr$^{-1}$ Mpc$^{-3}$.

==> datafile1.txt <==
Title: A unified explanation for the supernova rate-galaxy mass dependency based on supernovae detected in Sloan galaxy spectra
Authors: Graur O., Bianco F.B., Modjaz M.
Table: SNe detected in SDSS DR9 galaxies
================================================================================
Byte-by-byte Description of file: datafile1.txt
--------------------------------------------------------------------------------
   Bytes Format Units   Label    Explanations
--------------------------------------------------------------------------------
   1- 19 A19    ---     Name     SDSS name, composed of right ascension and declination (J2000)
  21- 21 A1     ---   f_Name     SNe first discovered in this work
  23- 36 A14    ---     ID       SDSS DR9 Plate, MJD, and fibre in which the SN was discovered
  38- 45 A8     ---     Date     Date on which the supernova was captured, in dd/mm/yy
  47- 51 F5.3   ---     z        SN host-galaxy redshift
  53- 55 I3     d       Age1     SN age, as measured by SVD (1)
  57- 59 I3     d       Age2     SN age, as measured by SNID (1)
  61- 64 F4.2   ---     s        SN stretch, as measured with the SALT2 templates (2)
  66- 70 F5.2   mag     magSN    SN r'-band magnitude
  72- 76 F5.2   mag     magHost  Host-galaxy r'-band magnitude
  78- 80 F3.1   ---     chiGal   Reduced Chi-squared value of galaxy fit
  82- 84 F3.1   ---     chiSN    Reduced Chi-squared value of galaxy+SN fit
  86- 90 A5     ---     Type     SN type
--------------------------------------------------------------------------------
Note (1):   SNe Ia and SNe II have age uncertainties of +/-6 and +/-33 d, respectively.
Note (2):   Stretch values have uncertainties of +0.10 -0.14.
--------------------------------------------------------------------------------
J153856.21+474546.4 a 1167-52738-214 09/04/03 0.070  -9 -11 0.91 20.57 19.11 1.4 1.0 Ia    
J122728.10+422028.5   1452-53112-120 17/04/04 0.024  43  38 1.00 20.47 19.54 1.4 1.1 Ia    
J112148.00+125250.6 a 1605-53062-528 27/02/04 0.101   0  -2 1.01 20.22 18.63 1.7 1.1 Ia    
J095842.45+200817.2 a 2371-53762-404 27/01/06 0.039 123 123      20.48 19.66 1.1 1.0 Ia    
J101800.48-000158.0   0271-51883-171 05/12/00 0.065  27  43 0.91 19.55 18.11 2.4 1.2 Ia    
J124733.40+000557.1   0291-51928-076 19/01/01 0.086  28  24 1.07 20.04 17.87 1.7 1.0 Ia    
J141852.38+005318.6 a 0304-51609-436 06/03/00 0.129  -1  -7 0.90 19.47 17.99 1.9 1.2 Ia    
J143014.07+003035.3   0305-51613-575 10/03/00 0.096   3  -2 1.10 19.63 18.34 2.0 1.3 Ia    
J152734.99-000334.1   0313-51673-154 09/05/00 0.044  33  38 1.11 19.93 17.42 1.6 1.3 Ia    
J114341.24-012837.0   0328-52282-570 08/01/02 0.125  27  31 0.85 19.91 17.99 1.5 1.1 Ia    
J173228.53+560425.4   0358-51818-181 01/10/00 0.122  21  19 1.05 20.17 18.22 1.6 1.1 Ia    
J005505.63+001104.5   0394-51812-554 25/09/00 0.146  -5  -6 1.14 20.07 18.08 1.3 1.1 Ia    
J080421.29+464713.2   0438-51884-166 06/12/00 0.187  16  12 0.88 21.23 18.17 1.1 1.0 Ia    
J080312.61+473649.6   0438-51884-462 06/12/00 0.117   2  -5 0.91 19.51 18.07 2.1 1.1 Ia    
J092229.14+575429.2   0452-51911-319 02/01/01 0.063   9  11 0.84 19.43 17.94 1.8 1.1 Ia    
J091138.38-004253.9   0472-51955-247 15/02/01 0.070   6  -2 1.03 18.71 18.31 4.7 1.3 Ia    
J095153.06+010605.8   0480-51989-024 21/03/01 0.063   2  -4 1.01 18.77 17.77 4.5 1.6 Ia    
J103849.48+040056.2   0578-52339-314 06/03/02 0.129   6   3 1.05 19.58 17.87 1.8 1.3 Ia    
J161713.38+482827.8   0622-52054-011 25/05/01 0.104  16  88 1.05 19.89 18.21 1.7 1.3 Ia    
J232650.82-095632.8 a 0646-52523-183 06/09/02 0.052  -5  -5 1.28 19.99 17.28 1.4 1.3 Ia    
J010939.83+000346.9 a 0694-52209-152 27/10/01 0.078  21  59 0.89 20.59 17.42 1.5 1.3 Ia    
J222710.20+133958.0   0738-52521-360 04/09/02 0.150  27  22 1.05 20.20 18.14 1.1 1.0 Ia    
J232306.16+134000.6   0745-52258-092 15/12/01 0.041  54  45 0.85 20.18 17.39 1.1 0.9 Ia    
J083906.35+434244.2   0762-52232-067 19/11/01 0.125  31  32 1.06 20.39 18.04 1.0 0.9 Ia    
J092620.08+502157.2 a 0767-52252-123 09/12/01 0.060   3  -1      20.38 17.83 1.2 1.2 Ia    
J114447.93+041652.3 a 0838-52378-021 14/04/02 0.104   2  -1 0.98 19.63 18.30 1.5 1.1 Ia    
J121739.58+051924.3   0844-52378-462 14/04/02 0.103  31  30 1.06 20.28 17.85 1.1 1.0 Ia    
J102958.55+533006.5   0905-52643-213 04/01/03 0.137  42  38 1.04 20.62 18.25 1.0 0.9 Ia    
J140516.18-014240.7   0915-52443-543 18/06/02 0.054  27  32 1.05 19.37 17.44 1.5 1.0 Ia    
J112900.54+484359.3   0966-52642-221 03/01/03 0.074   3   0 0.91 19.45 18.27 1.8 1.1 Ia    
J124724.64+534350.9   1038-52673-135 03/02/03 0.153  12  11 0.87 20.59 19.09 1.2 1.0 Ia    
J074734.48+272647.3   1059-52618-144 10/12/02 0.063  33  32 1.04 19.44 17.51 1.8 0.9 Ia    
J161921.65+410523.6   1171-52753-185 24/04/03 0.038  10   9 0.89 18.04 16.15 3.8 1.1 Ia    
J084903.48+055015.8   1189-52668-239 29/01/03 0.126   3   4 0.76 20.01 18.07 1.3 1.0 Ia    
J081118.42+260958.0   1205-52670-632 31/01/03 0.144  12  12      20.23 17.58 1.3 1.1 Ia    
J081647.02+251731.6   1266-52709-024 11/03/03 0.140  -1  -5 0.91 19.92 18.20 1.5 1.2 Ia    
J123625.46+503641.7   1278-52735-425 06/04/03 0.106   6   1 0.96 19.53 17.64 1.5 1.0 Ia    
J144058.73+450750.8   1289-52734-413 05/04/03 0.074   8  12 0.94 19.53 16.57 1.0 0.8 Ia    
J083909.65+072431.5   1298-52964-304 21/11/03 0.047  32  43 0.96 19.08 17.53 1.8 1.1 Ia    
J093749.93+101138.2   1304-52993-552 20/12/03 0.094  16  17 1.04 19.59 18.80 3.3 1.2 Ia    
J113412.69+581543.6   1310-53033-459 29/01/04 0.122  16  15 1.05 19.55 17.66 1.8 1.0 Ia    
J140758.92+542147.1   1324-53088-169 24/03/04 0.067  52  44 1.07 19.88 17.60 1.4 1.0 Ia    
J162011.08+380641.2   1337-52767-480 08/05/03 0.130   2   4 0.84 19.81 18.12 1.5 1.0 Ia    
J152045.08+364842.3   1400-53470-234 10/04/05 0.103   6  -4 1.02 18.90 16.58 1.8 0.9 Ia    
J151654.43+370726.4   1400-53470-351 10/04/05 0.116  -6  -2 1.14 20.14 17.17 1.1 1.0 Ia    
J154857.37+335725.3   1403-53227-456 10/08/04 0.128  31  33 0.84 20.49 18.36 1.2 1.0 Ia    
J114827.45+420755.3   1445-53062-067 27/02/04 0.086  -1   4 0.90 19.79 17.39 1.3 0.9 Ia    
J154024.75+325157.2   1581-53149-470 24/05/04 0.054  30  40 0.91 18.98 17.69 3.3 1.0 Ia    
J102250.11+114210.7   1598-53033-380 29/01/04 0.102   2  -1 0.93 19.66 18.00 1.6 1.0 Ia    
J032108.86+411510.9 a 1665-52976-155 03/12/03 0.016  21  15 1.05 20.54 16.70 1.7 1.5 Ia    
J131630.13+124037.0   1697-53142-506 17/05/04 0.151   3   4 0.99 19.92 17.66 1.3 1.0 Ia    
J133432.73+110756.7   1700-53502-302 12/05/05 0.095   3  -5 1.19 19.57 16.97 1.3 1.1 Ia    
J133238.59+114833.2   1700-53502-359 12/05/05 0.150  10   8 0.98 20.49 18.91 1.3 1.1 Ia    
J143610.56+122642.3   1710-53504-488 14/05/05 0.085  30  24 0.92 20.35 17.93 1.2 1.0 Ia    
J102934.76+131637.3 a 1747-53075-177 11/03/04 0.090  41  33 1.02 20.53 17.79 1.2 1.0 Ia    
J113225.25+143712.7   1755-53386-309 16/01/05 0.082  21  21 1.09 19.31 17.13 1.7 1.0 Ia    
J082933.46+085205.3   1758-53084-523 20/03/04 0.112   2   3 0.85 19.63 17.75 1.6 1.0 Ia    
J125626.85+101339.8   1791-54266-583 15/06/07 0.107  12  10 1.02 19.30 17.66 2.0 1.2 Ia    
J130543.99+093446.7   1793-53883-040 28/05/06 0.055  52  46 1.01 19.68 17.03 1.4 1.1 Ia    
J133112.78+075726.4   1801-54156-371 25/02/07 0.123  12  13 1.00 19.81 17.79 1.4 1.1 Ia    
J134137.62+055215.7   1803-54152-260 21/02/07 0.059  30  37 0.84 20.03 17.10 1.3 1.0 Ia    
J140309.73+060754.3 a 1808-54176-107 17/03/07 0.117   3  -4 1.14 19.26 18.01 2.2 1.2 Ia    
J145257.20+310427.0   1843-53816-491 22/03/06 0.094  52  54 1.09 20.20 17.71 1.5 1.1 Ia    
J093747.44+281715.3   1944-53385-434 15/01/05 0.153   2  -2 0.86 20.02 18.51 1.6 1.0 Ia    
J100326.49+320758.7   1949-53433-080 04/03/05 0.166   3  -2 1.06 20.26 18.08 1.1 0.9 Ia    
J102230.50+354034.9   1957-53415-232 14/02/05 0.128  21  17 0.95 20.24 18.00 1.2 0.9 Ia    
J135439.29+280952.9 a 2118-53820-468 26/03/06 0.073  12   9 0.85 20.02 17.45 1.1 1.0 Ia    
J152245.61+194220.3   2159-54328-161 16/08/07 0.109  12  12 0.87 19.71 17.65 1.2 0.9 Ia    
J153812.10+250244.2   2165-53917-406 01/07/06 0.067  27  43 1.07 19.25 17.69 1.3 0.9 Ia    
J160142.54+203436.8   2173-53874-154 19/05/06 0.123   2  -1 0.87 20.31 17.80 1.4 1.2 Ia    
J112600.18+260313.0   2218-53816-295 22/03/06 0.158   6  -5 1.02 20.21 17.96 1.5 1.2 Ia    
J114438.44+295323.6   2222-53799-480 05/03/06 0.076  12  15 0.93 19.31 18.22 3.3 1.1 Ia    
J103357.18+202025.6   2376-53770-183 04/02/06 0.087   2  -5 1.00 18.89 16.90 2.0 1.0 Ia    
J084828.08+142523.5   2429-53799-033 05/03/06 0.069  38  36 1.03 19.75 17.71 1.5 1.1 Ia    
J084943.93+121755.3   2430-53815-267 21/03/06 0.051  33  38 1.03 19.46 18.78 2.2 1.1 Ia    
J130554.98+174937.8   2603-54479-486 14/01/08 0.078  28  26 1.06 20.90 18.56 1.2 1.0 Ia    
J120549.05+185858.5   2609-54476-295 11/01/08 0.168   3  -4 1.18 20.00 18.07 1.5 1.1 Ia    
J124332.24+185745.3   2614-54481-257 16/01/08 0.168   9   5 1.00 20.30 18.39 1.2 1.0 Ia    
J132301.39+243023.6   2664-54524-468 28/02/08 0.073   6   8 0.94 19.15 17.63 2.4 1.3 Ia    
J140622.31+162900.4   2744-54272-561 21/06/07 0.014  40  36 0.99 17.38 15.24 4.6 0.9 Ia    
J142608.24+152501.9 a 2746-54232-635 12/05/07 0.053   2  -5 0.78 18.58 17.11 3.7 1.5 Ia    
J143518.10+153206.4   2747-54233-613 13/05/07 0.107  12   8 0.88 19.90 17.89 1.6 1.1 Ia    
J153651.78+120806.4   2754-54240-593 20/05/07 0.094  27  26 0.90 19.92 18.09 1.9 1.1 Ia    
J141224.51+170023.4   2758-54523-082 27/02/08 0.174   6   1 0.93 20.26 18.28 1.4 1.1 Ia    
J153253.97+130703.5   2768-54265-233 14/06/07 0.073  27  24      19.65 17.28 1.3 1.1 Ia    
J140954.70+193941.5   2771-54527-005 02/03/08 0.077  18  18 1.10 20.04 16.92 1.2 1.0 Ia    
J141058.32+645050.8   0498-51984-102 16/03/01 0.140  21   0 1.01 20.48 18.09 1.2 1.0 Ia/Ic 
J074933.15+275729.2   1059-52618-553 10/12/02 0.122   2   5      19.49 18.77 3.1 2.2 Ia/Ic 
J162333.74+252420.7 a 1574-53476-461 16/04/05 0.190   0   8      19.86 18.53 1.2 1.1 Ia/Ic 
J142855.54+350456.4   1645-53172-349 16/06/04 0.121   3  38      19.71 16.98 1.3 1.1 Ia/Ic 
J095313.01+305122.4 a 1946-53432-030 03/03/05 0.045   3  22      19.24 17.91 2.1 1.2 Ia/Ic 
J075813.33+440108.1 a 0437-51876-322 28/11/00 0.047  24   0      19.98 17.46 1.6 1.3 II    
J093313.94+015858.7   0475-51965-626 25/02/01 0.031  64  20      19.30 18.39 2.9 1.6 II    
J073753.33+315331.0 a 0541-51959-057 19/02/01 0.098   4  -3      20.65 18.44 1.6 1.4 II    
J114447.10+535501.4 a 1015-52734-019 05/04/03 0.062  19  44      20.02 18.94 1.9 1.4 II    
J082449.94+293644.1   1207-52672-512 02/02/03 0.040  87  36      20.23 18.06 1.4 1.0 II    
J122742.37+095728.5   1231-52725-553 27/03/03 0.070  34  49      20.15 18.41 1.2 1.0 II    
J163305.64+350600.9 a 1339-52767-327 08/05/03 0.035  -4  -4      19.40 17.57 1.6 1.2 II    
J161252.72+305058.5   1406-52876-528 25/08/03 0.048  27  20      20.15 18.19 1.3 1.0 II    
J131307.11+460554.3   1459-53117-022 22/04/04 0.030  35  50      19.89 19.33 2.3 1.6 II    
J162244.78+323933.0   1684-53239-484 22/08/04 0.041  62  36      19.84 17.01 1.9 1.3 II    
J170626.69+232409.9 a 1689-53177-325 21/06/04 0.063 250 310      21.95 17.37 1.5 1.2 II    
J074820.66+471214.2 a 1737-53055-369 20/02/04 0.062  -7  -6      19.05 18.05 1.7 1.4 II    
J133057.65+365921.2 a 2102-54115-072 15/01/07 0.058  64  96      20.61 19.41 1.7 1.0 II    
J120323.91+351932.9   2103-53467-081 07/04/05 0.028  19  34      19.22 17.48 1.7 0.8 II    
J103134.64+190407.1   2593-54175-334 16/03/07 0.034  35 113      19.97 19.68 1.8 1.2 II    
J131503.77+223522.7 a 2651-54507-488 11/02/08 0.023 250  51      21.20 17.36 1.6 1.2 II    

